Teleportation fidelity of quantum repeater networks

We show that the average of the maximum teleportation fidelities between all pairs of nodes in a large quantum repeater network is a measure of the resourcefulness of the network as a whole. We use simple Werner state-based models to characterise some fundamental (loopless) topologies (star, chain, and some trees) with respect to this measure in three (semi)realistic scenarios. Most of our results are analytic and are applicable for arbitrary network sizes. We identify the parameter ranges where these networks can achieve quantum advantages and show the large-N behaviours.

==> ring_data__1_.csv <==
,Number Of Nodes,Simulated Data,Analytical Data
0,3,0.75,0.75
1,4,0.6875,0.6875
2,5,0.6875,0.6875
3,6,0.6458333333333334,0.6458333333333334
4,7,0.6458333333333334,0.6458333333333334
5,8,0.6171875,0.6171875
6,9,0.6171875,0.6171875
7,10,0.596875,0.596875
8,11,0.596875,0.596875
9,12,0.58203125,0.58203125
10,13,0.58203125,0.58203125
11,14,0.5708705357142857,0.5708705357142857
12,15,0.5708705357142857,0.5708705357142857
13,16,0.562255859375,0.562255859375
14,17,0.562255859375,0.562255859375
15,18,0.5554470486111112,0.5554470486111112
16,19,0.5554470486111112,0.5554470486111112
17,20,0.549951171875,0.549951171875
18,21,0.549951171875,0.549951171875
19,22,0.5454323508522727,0.5454323508522727
20,23,0.5454323508522727,0.5454323508522727
21,24,0.541656494140625,0.541656494140625
22,25,0.541656494140625,0.541656494140625
23,26,0.5384568434495193,0.5384568434495193
24,27,0.5384568434495193,0.5384568434495193
25,28,0.5357121058872768,0.5357121058872768
26,29,0.5357121058872768,0.5357121058872768
27,30,0.5333323160807292,0.5333323160807292
28,31,0.5333323160807292,0.5333323160807292
29,32,0.5312495231628418,0.5312495231628418
30,33,0.5312495231628418,0.5312495231628418
31,34,0.5294115403119255,0.5294115403119255
32,35,0.5294115403119255,0.5294115403119255
33,36,0.5277776718139648,0.5277776718139648
34,37,0.5277776718139648,0.5277776718139648
35,38,0.5263157392802992,0.5263157392802992
36,39,0.5263157392802992,0.5263157392802992
37,40,0.5249999761581421,0.5249999761581421
38,41,0.5249999761581421,0.5249999761581421
39,42,0.5238095124562582,0.5238095124562582
40,43,0.5238095124562582,0.5238095124562582
41,44,0.5227272673086687,0.5227272673086687
42,45,0.5227272673086687,0.5227272673086687
43,46,0.5217391278432764,0.5217391278432764
44,47,0.5217391278432764,0.5217391278432764
45,48,0.5208333320915699,0.5208333320915699
46,49,0.5208333320915699,0.5208333320915699
47,50,0.5199999994039536,0.5199999994039536
48,51,0.5199999994039536,0.5199999994039536
49,52,0.5192307689442084,0.5192307689442084
50,53,0.5192307689442084,0.5192307689442084
51,54,0.5185185183805449,0.5185185183805449
52,55,0.5185185183805449,0.5185185183805449
53,56,0.5178571427906198,0.5178571427906198
54,57,0.5178571427906198,0.5178571427906198
55,58,0.5172413792782302,0.5172413792782302
56,59,0.5172413792782302,0.5172413792782302
57,60,0.5166666666511446,0.5166666666511446
58,61,0.5166666666511446,0.5166666666511446
59,62,0.5161290322505538,0.5161290322505538
60,63,0.5161290322505538,0.5161290322505538
61,64,0.515624999996362,0.515624999996362
62,65,0.515624999996362,0.515624999996362
63,66,0.5151515151497513,0.5151515151497513
64,67,0.5151515151497513,0.5151515151497513
65,68,0.5147058823520851,0.5147058823520851
66,69,0.5147058823520851,0.5147058823520851
67,70,0.5142857142852986,0.5142857142852986
68,71,0.5142857142852986,0.5142857142852986
69,72,0.5138888888886868,0.5138888888886868
70,73,0.5138888888886868,0.5138888888886868
71,74,0.5135135135134152,0.5135135135134152
72,75,0.5135135135134152,0.5135135135134152
73,76,0.5131578947367942,0.5131578947367942
74,77,0.5131578947367942,0.5131578947367942
75,78,0.5128205128204895,0.5128205128204895
76,79,0.5128205128204895,0.5128205128204895
77,80,0.5124999999999886,0.5124999999999886
78,81,0.5124999999999886,0.5124999999999886
79,82,0.512195121951214,0.512195121951214
80,83,0.512195121951214,0.512195121951214
81,84,0.5119047619047592,0.5119047619047592
82,85,0.5119047619047592,0.5119047619047592
83,86,0.5116279069767429,0.5116279069767429
84,87,0.5116279069767429,0.5116279069767429
85,88,0.5113636363636357,0.5113636363636357
86,89,0.5113636363636357,0.5113636363636357
87,90,0.5111111111111107,0.5111111111111108
88,91,0.5111111111111107,0.5111111111111108
89,92,0.5108695652173912,0.5108695652173911
90,93,0.5108695652173912,0.5108695652173911
91,94,0.5106382978723403,0.5106382978723404
92,95,0.5106382978723403,0.5106382978723404
93,96,0.5104166666666666,0.5104166666666666
94,97,0.5104166666666666,0.5104166666666666
95,98,0.5102040816326531,0.5102040816326531
96,99,0.5102040816326531,0.5102040816326531

